Leveraging Neural Radiance Field in Descriptor Synthesis for Keypoints Scene Coordinate Regression

Classical structural-based visual localization methods offer high accuracy but face trade-offs in terms of storage, speed, and privacy. A recent innovation, keypoint scene coordinate regression (KSCR) named D2S addresses these issues by leveraging graph attention networks to enhance keypoint relationships and predict their 3D coordinates using a simple multilayer perceptron (MLP). Camera pose is then determined via PnP+RANSAC, using established 2D-3D correspondences. While KSCR achieves competitive results, rivaling state-of-the-art image-retrieval methods like HLoc across multiple benchmarks, its performance is hindered when data samples are limited due to the deep learning model's reliance on extensive data. This paper proposes a solution to this challenge by introducing a pipeline for keypoint descriptor synthesis using Neural Radiance Field (NeRF). By generating novel poses and feeding them into a trained NeRF model to create new views, our approach enhances the KSCR's generalization capabilities in data-scarce environments. The proposed system could significantly improve localization accuracy by up to 50% and cost only a fraction of time for data synthesis. Furthermore, its modular design allows for the integration of multiple NeRFs, offering a versatile and efficient solution for visual localization. The implementation is publicly available at: https://github.com/ais-lab/DescriptorSynthesis4Feat2Map.

==> 100SalesRecords.csv <==
Region,Country,Item Type,Sales Channel,Order Priority,Order Date,Order ID,Ship Date,Units Sold,Unit Price,Unit Cost,Total Revenue,Total Cost,Total Profit
Australia and Oceania,Tuvalu,Baby Food,Offline,H,5/28/2010,669165933,6/27/2010,9925,255.28,159.42,2533654.00,1582243.50,951410.50
Central America and the Caribbean,Grenada,Cereal,Online,C,8/22/2012,963881480,9/15/2012,2804,205.70,117.11,576782.80,328376.44,248406.36
Europe,Russia,Office Supplies,Offline,L,5/2/2014,341417157,5/8/2014,1779,651.21,524.96,1158502.59,933903.84,224598.75
Sub-Saharan Africa,Sao Tome and Principe,Fruits,Online,C,6/20/2014,514321792,7/5/2014,8102,9.33,6.92,75591.66,56065.84,19525.82
Sub-Saharan Africa,Rwanda,Office Supplies,Offline,L,2/1/2013,115456712,2/6/2013,5062,651.21,524.96,3296425.02,2657347.52,639077.50
Australia and Oceania,Solomon Islands,Baby Food,Online,C,2/4/2015,547995746,2/21/2015,2974,255.28,159.42,759202.72,474115.08,285087.64
Sub-Saharan Africa,Angola,Household,Offline,M,4/23/2011,135425221,4/27/2011,4187,668.27,502.54,2798046.49,2104134.98,693911.51
Sub-Saharan Africa,Burkina Faso,Vegetables,Online,H,7/17/2012,871543967,7/27/2012,8082,154.06,90.93,1245112.92,734896.26,510216.66
Sub-Saharan Africa,Republic of the Congo,Personal Care,Offline,M,7/14/2015,770463311,8/25/2015,6070,81.73,56.67,496101.10,343986.90,152114.20
Sub-Saharan Africa,Senegal,Cereal,Online,H,4/18/2014,616607081,5/30/2014,6593,205.70,117.11,1356180.10,772106.23,584073.87
Asia,Kyrgyzstan,Vegetables,Online,H,6/24/2011,814711606,7/12/2011,124,154.06,90.93,19103.44,11275.32,7828.12
Sub-Saharan Africa,Cape Verde,Clothes,Offline,H,8/2/2014,939825713,8/19/2014,4168,109.28,35.84,455479.04,149381.12,306097.92
Asia,Bangladesh,Clothes,Online,L,1/13/2017,187310731,3/1/2017,8263,109.28,35.84,902980.64,296145.92,606834.72
Central America and the Caribbean,Honduras,Household,Offline,H,2/8/2017,522840487,2/13/2017,8974,668.27,502.54,5997054.98,4509793.96,1487261.02
Asia,Mongolia,Personal Care,Offline,C,2/19/2014,832401311,2/23/2014,4901,81.73,56.67,400558.73,277739.67,122819.06
Europe,Bulgaria,Clothes,Online,M,4/23/2012,972292029,6/3/2012,1673,109.28,35.84,182825.44,59960.32,122865.12
Asia,Sri Lanka,Cosmetics,Offline,M,11/19/2016,419123971,12/18/2016,6952,437.20,263.33,3039414.40,1830670.16,1208744.24
Sub-Saharan Africa,Cameroon,Beverages,Offline,C,4/1/2015,519820964,4/18/2015,5430,47.45,31.79,257653.50,172619.70,85033.80
Asia,Turkmenistan,Household,Offline,L,12/30/2010,441619336,1/20/2011,3830,668.27,502.54,2559474.10,1924728.20,634745.90
Australia and Oceania,East Timor,Meat,Online,L,7/31/2012,322067916,9/11/2012,5908,421.89,364.69,2492526.12,2154588.52,337937.60
Europe,Norway,Baby Food,Online,L,5/14/2014,819028031,6/28/2014,7450,255.28,159.42,1901836.00,1187679.00,714157.00
Europe,Portugal,Baby Food,Online,H,7/31/2015,860673511,9/3/2015,1273,255.28,159.42,324971.44,202941.66,122029.78
Central America and the Caribbean,Honduras,Snacks,Online,L,6/30/2016,795490682,7/26/2016,2225,152.58,97.44,339490.50,216804.00,122686.50
Australia and Oceania,New Zealand,Fruits,Online,H,9/8/2014,142278373,10/4/2014,2187,9.33,6.92,20404.71,15134.04,5270.67
Europe,Moldova ,Personal Care,Online,L,5/7/2016,740147912,5/10/2016,5070,81.73,56.67,414371.10,287316.90,127054.20
Europe,France,Cosmetics,Online,H,5/22/2017,898523128,6/5/2017,1815,437.20,263.33,793518.00,477943.95,315574.05
Australia and Oceania,Kiribati,Fruits,Online,M,10/13/2014,347140347,11/10/2014,5398,9.33,6.92,50363.34,37354.16,13009.18
Sub-Saharan Africa,Mali,Fruits,Online,L,5/7/2010,686048400,5/10/2010,5822,9.33,6.92,54319.26,40288.24,14031.02
Europe,Norway,Beverages,Offline,C,7/18/2014,435608613,7/30/2014,5124,47.45,31.79,243133.80,162891.96,80241.84
Sub-Saharan Africa,The Gambia,Household,Offline,L,5/26/2012,886494815,6/9/2012,2370,668.27,502.54,1583799.90,1191019.80,392780.10
Europe,Switzerland,Cosmetics,Offline,M,9/17/2012,249693334,10/20/2012,8661,437.20,263.33,3786589.20,2280701.13,1505888.07
Sub-Saharan Africa,South Sudan,Personal Care,Offline,C,12/29/2013,406502997,1/28/2014,2125,81.73,56.67,173676.25,120423.75,53252.50
Australia and Oceania,Australia,Office Supplies,Online,C,10/27/2015,158535134,11/25/2015,2924,651.21,524.96,1904138.04,1534983.04,369155.00
Asia,Myanmar,Household,Offline,H,1/16/2015,177713572,3/1/2015,8250,668.27,502.54,5513227.50,4145955.00,1367272.50
Sub-Saharan Africa,Djibouti,Snacks,Online,M,2/25/2017,756274640,2/25/2017,7327,152.58,97.44,1117953.66,713942.88,404010.78
Central America and the Caribbean,Costa Rica,Personal Care,Offline,L,5/8/2017,456767165,5/21/2017,6409,81.73,56.67,523807.57,363198.03,160609.54
Middle East and North Africa,Syria,Fruits,Online,L,11/22/2011,162052476,12/3/2011,3784,9.33,6.92,35304.72,26185.28,9119.44
Sub-Saharan Africa,The Gambia,Meat,Online,M,1/14/2017,825304400,1/23/2017,4767,421.89,364.69,2011149.63,1738477.23,272672.40
Asia,Brunei,Office Supplies,Online,L,4/1/2012,320009267,5/8/2012,6708,651.21,524.96,4368316.68,3521431.68,846885.00
Europe,Bulgaria,Office Supplies,Online,M,2/16/2012,189965903,2/28/2012,3987,651.21,524.96,2596374.27,2093015.52,503358.75
Sub-Saharan Africa,Niger,Personal Care,Online,H,3/11/2017,699285638,3/28/2017,3015,81.73,56.67,246415.95,170860.05,75555.90
Middle East and North Africa,Azerbaijan,Cosmetics,Online,M,2/6/2010,382392299,2/25/2010,7234,437.20,263.33,3162704.80,1904929.22,1257775.58
Sub-Saharan Africa,The Gambia,Cereal,Offline,H,6/7/2012,994022214,6/8/2012,2117,205.70,117.11,435466.90,247921.87,187545.03
Europe,Slovakia,Vegetables,Online,H,10/6/2012,759224212,11/10/2012,171,154.06,90.93,26344.26,15549.03,10795.23
Asia,Myanmar,Clothes,Online,H,11/14/2015,223359620,11/18/2015,5930,109.28,35.84,648030.40,212531.20,435499.20
Sub-Saharan Africa,Comoros,Cereal,Offline,H,3/29/2016,902102267,4/29/2016,962,205.70,117.11,197883.40,112659.82,85223.58
Europe,Iceland,Cosmetics,Online,C,12/31/2016,331438481,12/31/2016,8867,437.20,263.33,3876652.40,2334947.11,1541705.29
Europe,Switzerland,Personal Care,Online,M,12/23/2010,617667090,1/31/2011,273,81.73,56.67,22312.29,15470.91,6841.38
Europe,Macedonia,Clothes,Offline,C,10/14/2014,787399423,11/14/2014,7842,109.28,35.84,856973.76,281057.28,575916.48
Sub-Saharan Africa,Mauritania,Office Supplies,Offline,C,1/11/2012,837559306,1/13/2012,1266,651.21,524.96,824431.86,664599.36,159832.50
Europe,Albania,Clothes,Online,C,2/2/2010,385383069,3/18/2010,2269,109.28,35.84,247956.32,81320.96,166635.36
Sub-Saharan Africa,Lesotho,Fruits,Online,L,8/18/2013,918419539,9/18/2013,9606,9.33,6.92,89623.98,66473.52,23150.46
Middle East and North Africa,Saudi Arabia,Cereal,Online,M,3/25/2013,844530045,3/28/2013,4063,205.70,117.11,835759.10,475817.93,359941.17
Sub-Saharan Africa,Sierra Leone,Office Supplies,Offline,M,11/26/2011,441888415,1/7/2012,3457,651.21,524.96,2251232.97,1814786.72,436446.25
Sub-Saharan Africa,Sao Tome and Principe,Fruits,Offline,H,9/17/2013,508980977,10/24/2013,7637,9.33,6.92,71253.21,52848.04,18405.17
Sub-Saharan Africa,Cote d'Ivoire,Clothes,Online,C,6/8/2012,114606559,6/27/2012,3482,109.28,35.84,380512.96,124794.88,255718.08
Australia and Oceania,Fiji,Clothes,Offline,C,6/30/2010,647876489,8/1/2010,9905,109.28,35.84,1082418.40,354995.20,727423.20
Europe,Austria,Cosmetics,Offline,H,2/23/2015,868214595,3/2/2015,2847,437.20,263.33,1244708.40,749700.51,495007.89
Europe,United Kingdom,Household,Online,L,1/5/2012,955357205,2/14/2012,282,668.27,502.54,188452.14,141716.28,46735.86
Sub-Saharan Africa,Djibouti,Cosmetics,Offline,H,4/7/2014,259353148,4/19/2014,7215,437.20,263.33,3154398.00,1899925.95,1254472.05
Australia and Oceania,Australia,Cereal,Offline,H,6/9/2013,450563752,7/2/2013,682,205.70,117.11,140287.40,79869.02,60418.38
Europe,San Marino,Baby Food,Online,L,6/26/2013,569662845,7/1/2013,4750,255.28,159.42,1212580.00,757245.00,455335.00
Sub-Saharan Africa,Cameroon,Office Supplies,Online,M,11/7/2011,177636754,11/15/2011,5518,651.21,524.96,3593376.78,2896729.28,696647.50
Middle East and North Africa,Libya,Clothes,Offline,H,10/30/2010,705784308,11/17/2010,6116,109.28,35.84,668356.48,219197.44,449159.04
Central America and the Caribbean,Haiti,Cosmetics,Offline,H,10/13/2013,505716836,11/16/2013,1705,437.20,263.33,745426.00,448977.65,296448.35
Sub-Saharan Africa,Rwanda,Cosmetics,Offline,H,10/11/2013,699358165,11/25/2013,4477,437.20,263.33,1957344.40,1178928.41,778415.99
Sub-Saharan Africa,Gabon,Personal Care,Offline,L,7/8/2012,228944623,7/9/2012,8656,81.73,56.67,707454.88,490535.52,216919.36
Central America and the Caribbean,Belize,Clothes,Offline,M,7/25/2016,807025039,9/7/2016,5498,109.28,35.84,600821.44,197048.32,403773.12
Europe,Lithuania,Office Supplies,Offline,H,10/24/2010,166460740,11/17/2010,8287,651.21,524.96,5396577.27,4350343.52,1046233.75
Sub-Saharan Africa,Madagascar,Clothes,Offline,L,4/25/2015,610425555,5/28/2015,7342,109.28,35.84,802333.76,263137.28,539196.48
Asia,Turkmenistan,Office Supplies,Online,M,4/23/2013,462405812,5/20/2013,5010,651.21,524.96,3262562.10,2630049.60,632512.50
Middle East and North Africa,Libya,Fruits,Online,L,8/14/2015,816200339,9/30/2015,673,9.33,6.92,6279.09,4657.16,1621.93
Sub-Saharan Africa,Democratic Republic of the Congo,Beverages,Online,C,5/26/2011,585920464,7/15/2011,5741,47.45,31.79,272410.45,182506.39,89904.06
Sub-Saharan Africa,Djibouti,Cereal,Online,H,5/20/2017,555990016,6/17/2017,8656,205.70,117.11,1780539.20,1013704.16,766835.04
Middle East and North Africa,Pakistan,Cosmetics,Offline,L,7/5/2013,231145322,8/16/2013,9892,437.20,263.33,4324782.40,2604860.36,1719922.04
North America,Mexico,Household,Offline,C,11/6/2014,986435210,12/12/2014,6954,668.27,502.54,4647149.58,3494663.16,1152486.42
Australia and Oceania,Federated States of Micronesia,Beverages,Online,C,10/28/2014,217221009,11/15/2014,9379,47.45,31.79,445033.55,298158.41,146875.14
Asia,Laos,Vegetables,Offline,C,9/15/2011,789176547,10/23/2011,3732,154.06,90.93,574951.92,339350.76,235601.16
Europe,Monaco,Baby Food,Offline,H,5/29/2012,688288152,6/2/2012,8614,255.28,159.42,2198981.92,1373243.88,825738.04
Australia and Oceania,Samoa ,Cosmetics,Online,H,7/20/2013,670854651,8/7/2013,9654,437.20,263.33,4220728.80,2542187.82,1678540.98
Europe,Spain,Household,Offline,L,10/21/2012,213487374,11/30/2012,4513,668.27,502.54,3015902.51,2267963.02,747939.49
Middle East and North Africa,Lebanon,Clothes,Online,L,9/18/2012,663110148,10/8/2012,7884,109.28,35.84,861563.52,282562.56,579000.96
Middle East and North Africa,Iran,Cosmetics,Online,H,11/15/2016,286959302,12/8/2016,6489,437.20,263.33,2836990.80,1708748.37,1128242.43
Sub-Saharan Africa,Zambia,Snacks,Online,L,1/4/2011,122583663,1/5/2011,4085,152.58,97.44,623289.30,398042.40,225246.90
Sub-Saharan Africa,Kenya,Vegetables,Online,L,3/18/2012,827844560,4/7/2012,6457,154.06,90.93,994765.42,587135.01,407630.41
North America,Mexico,Personal Care,Offline,L,2/17/2012,430915820,3/20/2012,6422,81.73,56.67,524870.06,363934.74,160935.32
Sub-Saharan Africa,Sao Tome and Principe,Beverages,Offline,C,1/16/2011,180283772,1/21/2011,8829,47.45,31.79,418936.05,280673.91,138262.14
Sub-Saharan Africa,The Gambia,Baby Food,Offline,M,2/3/2014,494747245,3/20/2014,5559,255.28,159.42,1419101.52,886215.78,532885.74
Middle East and North Africa,Kuwait,Fruits,Online,M,4/30/2012,513417565,5/18/2012,522,9.33,6.92,4870.26,3612.24,1258.02
Europe,Slovenia,Beverages,Offline,C,10/23/2016,345718562,11/25/2016,4660,47.45,31.79,221117.00,148141.40,72975.60
Sub-Saharan Africa,Sierra Leone,Office Supplies,Offline,H,12/6/2016,621386563,12/14/2016,948,651.21,524.96,617347.08,497662.08,119685.00
Australia and Oceania,Australia,Beverages,Offline,H,7/7/2014,240470397,7/11/2014,9389,47.45,31.79,445508.05,298476.31,147031.74
Middle East and North Africa,Azerbaijan,Office Supplies,Online,M,6/13/2012,423331391,7/24/2012,2021,651.21,524.96,1316095.41,1060944.16,255151.25
Europe,Romania,Cosmetics,Online,H,11/26/2010,660643374,12/25/2010,7910,437.20,263.33,3458252.00,2082940.30,1375311.70
Central America and the Caribbean,Nicaragua,Beverages,Offline,C,2/8/2011,963392674,3/21/2011,8156,47.45,31.79,387002.20,259279.24,127722.96
Sub-Saharan Africa,Mali,Clothes,Online,M,7/26/2011,512878119,9/3/2011,888,109.28,35.84,97040.64,31825.92,65214.72
Asia,Malaysia,Fruits,Offline,L,11/11/2011,810711038,12/28/2011,6267,9.33,6.92,58471.11,43367.64,15103.47
Sub-Saharan Africa,Sierra Leone,Vegetables,Offline,C,6/1/2016,728815257,6/29/2016,1485,154.06,90.93,228779.10,135031.05,93748.05
North America,Mexico,Personal Care,Offline,M,7/30/2015,559427106,8/8/2015,5767,81.73,56.67,471336.91,326815.89,144521.02
Sub-Saharan Africa,Mozambique,Household,Offline,L,2/10/2012,665095412,2/15/2012,5367,668.27,502.54,3586605.09,2697132.18,889472.91

